Polynomial Identity Testing via Evaluation of Rational Functions

$ \newcommand{\ie}{i.\,e.} $We introduce a hitting set generator for Polynomial Identity Testing based on evaluations of low-degree univariate rational functions at abscissas associated with the variables. We establish an equivalence up to rescaling with a generator introduced by Shpilka and Volkovich, which has a similar structure but uses multivariate polynomials. We initiate a systematic analytic study of the power of hitting set generators by characterizing their vanishing ideals, \ie, the sets of polynomials that they fail to hit. We provide two such characterizations for our generator. First, we develop a small collection of polynomials that jointly produce the vanishing ideal. As corollaries, we obtain tight bounds on the minimum degree, sparseness, and partition class size of set-multilinearity in the vanishing ideal. Second, inspired by a connection to alternating algebra, we develop a structured deterministic membership test for the multilinear part of the vanishing ideal. We present a derivation based on alternating algebra along with the required background, as well as one in terms of zero substitutions and partial derivatives, avoiding the need for alternating algebra. As evidence of the utility of our analytic approach, we rederive known derandomization results based on the generator by Shpilka and Volkovich and present a new application in derandomization / lower bounds for read-once oblivious algebraic branching programs.

==> release-R9.01.txt <==

This is release R9.01 of the ToCTeX package.

Release R9.01: date: 09/14/2022

Changes compared to Release R9.0
updated tocspecial.txt
   added approxrandomCA, approxrandomCB, approxrandomCC (2020, 2021, 2023)
------------------------------------
Changes compared to Release R8.01

updated daj.cls to v1.04
- calls tocbase with option "times" to request times roman

updated tocbase.cls to v4.6
- implements new font switching system via options
  - default font remains Palatino
  - Times available (via newtxfonts) with "times" option
------------------------------------
Release R8.01: date: 04/24/2022

Only changes compared to Release R8.0 (02/22/2022)

updated toc-template.tex
- removed a carriage return that prevented compilation.
------------------------------------
Release R8.0: date: 02/02/2022

Only changes compared to Release R7.97 (12/27/2020)

updated tocbase
- adopoted a completely new font system (newpxtext & newpxmath).
------------------------------------
Release R7.97: date: 12/27/2020

Only changes compared to Release R7.96 (12/04/2020)

updated tocbase:
- reinstated "Abstract."
- removed use of some hyperxmp tags that require a recent version of hyperxmp.
------------------------------------
Release R7.96: date: 12/04/2020

Only changes compared to Release R7.95 (10/07/2020)

updated tocbase:
migration from lastpage to totpages to maintain compatibility with hyperxmp.
------------------------------------
Release R7.95: date: 10/07/2020

Only change: eprint.sty got "ecccprimary" style added
------------------------------------
Release R7.94: date: 09/04/2020

Only changes compared to Release R7.93 (09/01/2020)

updated tocbase.cls
    Abstract:     -->   Abstract.
updated toc-template.tex
    deleted much-misunderstood instruction to
      "update the next four items when revising"
    asks \titlefootnote URL to use DOI if available
------------------------------------
Release R7.93: date: 09/01/2020

Only changes compared to Release R7.92 (08/13/2020)

updated tocspecial.tex:
changes the command \boolean to \aboolean to avoid a clash with ifthen. (acr) 
------------------------------------
Release R7.92: date: 08/13/2020

Only changes compared to Release R7.91 (10/05/2019)

updated toc-instructions.tex   (Laci)
updated toc.cls   to support "research exposition" (Laci)
-------------------------------------
Release R7.91: date: 10/05/2019

Only changes compared to Release R7.9 (9/1/2019):

   Bug in last line of toc.cls and tocforeward.cls fixed:
   added {} at the end of those lines

   tocspecial.tex : added CCC spec issues up to CCC2023
-----------------------
This release includes:

- eprint.sty, 2.13
- toc.cls, 3.341
- tocbase.cls, 4.6	<<<< updated from 4.44
- tocforeword.cls 0.971
- toclibrary.cls, 2.41
- tocplain.bst, 0.31
- tocspecial 0.21
- cjtcs.cls, 1.11
- daj.cls, 1.03
- aic.cls 1.0, 

- cjtcs template file
- daj template file v. 33
- toc template file v. 0.3
- toc instructions file


Changes over R7.8:

- Update to tocspecial 0.2
  * New CCC banners.
  * Clean up.

